Actin based propulsion: Intriguing interplay between material properties and growth processes

Eukaryotic cells and intracellular pathogens such as bacteria or viruses utilize the actin polymerization machinery to propel themselves forward. Thereby, the onset of motion and choice of direction may be the result of a spontaneous symmetry-breaking or might be triggered by external signals and preexisting asymmetries, e.g. through a previous septation in bacteria. Although very complex, a key feature of cellular motility is the ability of actin to form dense polymeric networks, whose microstructure is tightly regulated by the cell. These polar actin networks produce the forces necessary for propulsion but may also be at the origin of a spontaneous symmetry-breaking. Understanding the exact role of actin dynamics in cell motility requires multiscale approaches which capture at the same time the polymer network structure and dynamics on the scale of a few nanometers and the macroscopic distribution of elastic stresses on the scale of the whole cell. In this chapter we review a selection of theories on how mechanical material properties and growth processes interact to induce the onset of actin based motion.

==> submission_arXiv.txt <==
title:

Actin based propulsion: Intriguing interplay between material
properties and growth processes

authors:

Karin John, Denis Caillerie, Philippe Peyla, Mourad Ismail, Annie
Raoult, Jacques Prost


abstract:

Eukaryotic cells and intracellular pathogens such as bacteria or
viruses utilize the actin polymerization machinery to
propel themselves forward.
Thereby, the onset of motion and choice of direction may be the result
of a spontaneous symmetry-breaking or might be triggered by external
signals and preexisting asymmetries, e.g. through a previous septation
in bacteria.
Although very complex, a key feature of cellular motility is the
ability of actin to form dense polymeric networks, whose
microstructure is tightly regulated by the cell.
These polar actin networks produce the forces necessary for propulsion
but may also be at the origin of a spontaneous symmetry-breaking.
Understanding the exact role of actin dynamics in cell motility
requires multiscale approaches which capture at the same time the
polymer network structure and dynamics on the scale of a few
nanometers and the macroscopic distribution of elastic stresses on the
scale of the whole cell.
In this chapter we review a selection of theories on how mechanical
material properties and growth processes interact to induce the onset
of actin based motion.

Pacs:

87.17.Jj % Cell locomotion; chemotaxis and related directed motion
87.15.Rn % Reactions and kinetics; polymerization
82.39.-k % Chemical kinetics in biological systems and
82.35.Pq % Biopolymers, biopolymerization in physical
     % chemistry and chemical physics)
62.40.+i %Anelasticity, internal friction, stress relaxation, and mechanical resonances (see also
81.40.Jj %Elasticity and anelasticity in materials science)


